Handel: Practical Multi-Signature Aggregation for Large Byzantine Committees

We present Handel, a Byzantine-tolerant aggregation protocol that allows for the quick aggregation of cryptographic signatures over a WAN. Handel has polylogarithmic time, communication and processing complexity. We implemented Handel as an open source Go library with a flexible design to support any associative and commutative aggregation function. We tested Handel on 2000 AWS instances running two nodes per instance and located in 10 AWS regions. The 4000 signatures are aggregated in less than 900 milliseconds with an average per-node communication cost of 56KB.

==> csv_evaluation/handel_0failing_51thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,0,50,udp,10ms,0,handel,51,50ms,100,1,12,52,31.8,3180,8.256,2551,1.19E+04,7383,7.38E+05,1880,26,60,45.28,4528,5.479,6110,1.39E+04,1.05E+04,1.05E+06,1275,0,0.01704,0.004622,0.4622,0.004599,0.1044,0.2345,0.1708,17.08,0.0256,0.1179,0.3036,0.189,18.9,0.03659,8,22,16.37,1637,2.74,4.083,9.737,7.068,706.8,1.431,0.5,18.1,6.416,641.6,4.57,0,37,13.19,1319,9.569,4,14,9.28,928,2.305,4,8,6.31,631,0.6919
10,0,0,150,udp,10ms,1,handel,153,50ms,300,1,20,100,48.09,1.44E+04,13.62,4240,2.10E+04,1.07E+04,3.19E+06,2981,15,130,70.68,2.11E+04,13.85,3525,3.04E+04,1.57E+04,4.70E+06,3246,0,0.03992,0.003598,1.076,0.006628,0.1385,0.3337,0.2164,64.72,0.04104,0.1715,0.4269,0.2609,78,0.05069,10,32,19.94,5962,4.133,4.062,10.18,6.111,1827,1.452,0.4667,30.63,4.814,1439,4.365,0,72,12.68,3791,14.31,3,21,10.94,3272,3.431,5,12,8.231,2461,1.107
10,0,0,250,udp,10ms,2,handel,255,50ms,500,1,20,129,61.06,3.04E+04,15.97,4660,2.79E+04,1.34E+04,6.68E+06,3615,51,143,83.7,4.17E+04,11.25,1.10E+04,3.38E+04,1.85E+04,9.20E+06,2623,0,0.02985,0.003552,1.769,0.005518,0.1433,0.3775,0.2412,120.1,0.04337,0.2044,0.4931,0.3044,151.6,0.05063,13,37,21.75,1.08E+04,4.179,3.929,10.4,6.185,3080,1.342,0.4,43.42,5.094,2537,5.679,0,116,15.33,7632,18.41,4,24,11.67,5813,3.408,7,13,9.353,4658,1.176
10,0,0,500,udp,10ms,3,handel,510,50ms,1000,1,45,150,108.2,1.02E+05,16.38,8918,3.65E+04,2.34E+04,2.19E+07,3651,44,200,129.5,1.22E+05,27.81,9848,4.43E+04,2.81E+04,2.65E+07,6254,0,0.04496,0.006155,5.693,0.008703,0.1887,0.5146,0.3396,313.4,0.06204,0.3167,0.6089,0.4632,431.7,0.049,14,46,28.69,2.64E+04,6.361,4.208,12.31,6.709,6146,1.489,0.3333,33.47,5.49,5035,5.314,0,119,28,2.57E+04,24.99,5,28,15.62,1.45E+04,4.841,9,19,12.51,1.17E+04,2.022
10,0,0,750,udp,10ms,4,handel,765,50ms,1500,1,38,177,110.6,1.62E+05,22.63,1.01E+04,3.92E+04,2.46E+04,3.61E+07,5208,7,239,137.2,2.02E+05,31.65,1652,5.61E+04,3.07E+04,4.50E+07,7183,0,0.03842,0.005502,8.055,0.008414,0.1517,0.5478,0.3668,538.9,0.08127,0.1518,0.7011,0.4817,707.6,0.07886,13,51,30.62,4.48E+04,7.826,4.118,11.71,7.183,1.05E+04,1.644,0.3333,238.8,7.14,1.04E+04,11.98,0,172,31.53,4.61E+04,24.74,5,36,16.68,2.45E+04,5.532,5,23,13.18,1.94E+04,2.838
10,0,0,1000,udp,10ms,5,handel,1020,50ms,2000,1,78,189,131.3,2.08E+05,18.93,1.85E+04,4.37E+04,2.97E+04,4.68E+07,4069,79,279,159.5,2.57E+05,31.58,1.85E+04,6.68E+04,3.70E+04,5.89E+07,6990,0,0.0584,0.005978,9.003,0.00982,0.2221,0.6294,0.4477,665.7,0.06974,0.4624,0.7331,0.5671,860.9,0.04526,16,59,37.19,5.48E+04,7.608,4.385,12.25,7.834,1.16E+04,1.595,0.4615,39.84,8.014,1.19E+04,5.441,0,171,39.83,5.93E+04,25.74,5,37,20.37,3.12E+04,5.616,10,25,15.96,2.49E+04,2.841
10,0,0,1500,udp,10ms,0,handel,1530,50ms,3000,1,45,187,130.5,1.83E+05,14.65,1.28E+04,4.94E+04,3.06E+04,4.16E+07,4199,27,225,155.8,2.19E+05,25.18,5032,5.74E+04,3.82E+04,5.26E+07,7327,0,0.06956,0.005397,7.037,0.01045,0.2864,0.6845,0.5045,646.3,0.04872,0.2923,0.7685,0.6054,805.8,0.04396,23,59,42.47,5.47E+04,5.29,5.086,12.27,8.588,1.11E+04,1.334,1.323,304.2,9.033,1.16E+04,12.26,7,268,47.21,5.97E+04,21.54,10,42,23.45,3.14E+04,4.49,7,27,17.98,2.42E+04,2.831
10,0,0,2000,udp,10ms,1,handel,2040,50ms,4000,1,0,199,143,3.08E+05,18.36,0,5.26E+04,3.48E+04,7.62E+07,5040,1,239,170.3,3.82E+05,28.94,236,6.14E+04,4.34E+04,9.27E+07,8205,0,0.0655,0.004541,9.395,0.01018,0.04914,0.7311,0.5571,1131,0.04991,0.04924,0.8038,0.6502,1362,0.05162,4,66,46.06,8.94E+04,5.036,5.343,26.24,9.567,1.87E+04,1.318,1.475,279.5,12.98,2.66E+04,12.24,5,249,58.76,1.17E+05,21.7,1,39,23.73,4.78E+04,4.1,2,33,21.41,4.47E+04,2.936


==> csv_evaluation/handel_0failing_75thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,0,50,udp,10ms,0,handel,75,50ms,100,1,16,56,32.75,3275,9.311,3745,1.20E+04,7263,7.26E+05,1935,7,69,43.66,4366,11.99,1624,1.57E+04,9580,9.58E+05,2566,0,0.01336,0.003067,0.3067,0.003807,0.1051,0.2455,0.1801,18.01,0.03402,0.1457,0.3383,0.205,20.5,0.03731,7,24,17.27,1727,3.771,3.812,9.947,6.157,615.7,1.429,0.5714,23.24,4.131,413.1,3.74,0,50,9.82,982,10.7,3,16,9.73,973,3.152,4,8,6.83,683,0.7661
10,0,0,150,udp,10ms,1,handel,225,50ms,300,1,33,94,53.47,1.59E+04,11.45,6475,2.13E+04,1.17E+04,3.48E+06,2678,37,116,73,2.18E+04,12.97,8092,2.45E+04,1.60E+04,4.76E+06,3000,0,0.02823,0.003885,1.158,0.00598,0.1202,0.3154,0.2273,67.74,0.03612,0.1937,0.4187,0.2673,79.67,0.04059,7,31,20.85,6213,4.026,4.304,9.64,6.272,1869,1.244,0.2857,29.82,5.416,1614,4.84,0,66,16.02,4774,14,2,21,11.56,3444,3.383,5,11,8.503,2534,1.036
10,0,0,250,udp,10ms,2,handel,375,50ms,500,1,66,128,100,4.97E+04,10.99,1.31E+04,3.01E+04,2.10E+04,1.05E+07,3121,57,162,114.2,5.68E+04,17.09,1.19E+04,3.62E+04,2.41E+04,1.20E+07,3869,0,0.03673,0.006044,3.004,0.007535,0.1832,0.4606,0.3017,149.9,0.04851,0.363,0.5783,0.4341,215.8,0.02992,16,41,25.6,1.27E+04,5.336,4.176,10.2,6.298,3130,1.35,0.3684,33.45,5.098,2534,5.186,0,118,28.22,1.40E+04,21.45,6,29,14.22,7069,4.548,7,16,10.65,5281,1.463
10,0,0,500,udp,10ms,3,handel,750,50ms,1000,1,83,147,116.5,1.04E+05,11.98,1.58E+04,3.56E+04,2.54E+04,2.27E+07,3136,70,204,135.7,1.24E+05,21.04,1.35E+04,4.73E+04,2.99E+04,2.67E+07,5282,0,0.04372,0.005736,4.865,0.007958,0.2512,0.5514,0.402,346.2,0.05254,0.447,0.674,0.5178,451,0.04069,16,52,34.42,2.93E+04,6.815,4.263,11.25,6.814,5860,1.478,0.4091,29.53,4.836,4130,4.012,1,112,35.42,2.97E+04,20.4,5,36,20.4,1.80E+04,5.712,9,21,13.16,1.17E+04,2.143
10,0,0,750,udp,10ms,4,handel,1125,50ms,1500,1,86,202,132.8,1.66E+05,18.2,1.77E+04,4.41E+04,2.96E+04,3.62E+07,4296,80,261,155.5,1.94E+05,27.63,1.58E+04,5.84E+04,3.49E+04,4.32E+07,6452,0,0.04988,0.006232,7.46,0.009951,0.2157,0.6579,0.4163,499.6,0.06658,0.4046,0.8067,0.5388,648.2,0.04833,18,54,34.63,4.10E+04,6.99,4.308,11.46,7.322,8633,1.6,0.3571,42.86,6.034,7168,5.212,0,189,35.33,4.15E+04,27.18,6,35,18.96,2.30E+04,5.404,9,23,14.81,1.80E+04,2.292
10,0,0,1000,udp,10ms,5,handel,1500,50ms,2000,1,85,205,141.7,1.62E+05,18.58,2.00E+04,4.77E+04,3.28E+04,3.77E+07,4567,81,251,167.1,1.98E+05,30.99,1.73E+04,5.96E+04,3.96E+04,4.60E+07,7798,0,0.04854,0.005555,6.06,0.008372,0.3075,0.7033,0.4976,514,0.05725,0.4965,0.802,0.6044,650.9,0.04756,22,58,41.47,4.31E+04,6.007,4.417,12.27,8.191,8461,1.55,0.5357,37.96,8.07,8385,5.608,2,169,46.57,4.81E+04,23.96,9,41,23,2.52E+04,4.829,10,27,17.5,1.97E+04,2.65
10,0,0,1250,udp,10ms,6,handel,1875,50ms,2500,1,92,206,144,2.30E+05,18.26,2.08E+04,5.72E+04,3.35E+04,5.33E+07,4387,81,269,168.3,2.74E+05,30.96,1.71E+04,6.80E+04,4.04E+04,6.39E+07,8270,0,0.07494,0.006285,9.252,0.01092,0.2796,0.6664,0.504,741.4,0.05986,0.4919,0.7627,0.6165,942.1,0.04693,21,63,41.37,5.95E+04,6.164,4.517,12.31,8.265,1.19E+04,1.57,0.3478,35.55,8.038,1.19E+04,5.246,0,148,43.24,6.23E+04,22.79,7,36,22.43,3.50E+04,4.721,8,31,17.96,2.76E+04,2.979
10,0,0,1500,udp,10ms,7,handel,2250,50ms,3000,1,103,230,150.3,1.93E+05,18.63,2.39E+04,5.47E+04,3.58E+04,4.62E+07,4742,95,263,173.7,2.32E+05,24.79,2.11E+04,6.62E+04,4.30E+04,5.50E+07,6969,0,0.08458,0.005632,6.764,0.01085,0.2926,1.063,0.5485,651.1,0.06293,0.535,1.157,0.655,789.3,0.0544,26,78,44.79,5.32E+04,5.866,4.919,12.91,9.012,1.03E+04,1.47,1.038,47.09,10,1.15E+04,5.969,9,156,54.79,6.26E+04,21.69,10,58,24.11,2.92E+04,4.782,13,32,19.54,2.44E+04,2.933
10,0,0,2000,udp,10ms,0,handel,3000,50ms,4000,1,36,222,160,4.11E+05,16.49,1.26E+04,5.53E+04,4.01E+04,1.02E+08,4741,7,254,183.5,4.80E+05,26.9,1638,6.51E+04,4.75E+04,1.19E+08,7123,0,0.06718,0.005894,13.79,0.01169,0.1936,0.7931,0.6145,1427,0.05381,0.1938,0.9021,0.7093,1697,0.05614,13,69,49.46,1.15E+05,5.002,6.386,14.33,10.12,2.31E+04,1.228,3.415,153.6,15.58,3.51E+04,6.857,15,157,68.74,1.54E+05,20.83,7,44,24.84,5.87E+04,4.174,5,34,23.65,5.69E+04,3.168

==> csv_evaluation/handel_0failing_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,0,50,udp,10ms,0,handel,99,50ms,100,1,13,66,38.7,3870,10.72,3044,1.51E+04,8363,8.36E+05,2347,39,93,57.96,5796,11.86,8227,1.94E+04,1.23E+04,1.23E+06,2264,0,0.009297,0.002052,0.2052,0.003159,0.1237,0.2949,0.2023,20.23,0.03777,0.1582,0.375,0.2717,27.17,0.05144,6,29,18.87,1887,4.644,3.944,9.048,5.511,551.1,0.9795,0.3333,14.74,3.32,332,3.017,0,39,9.73,973,9.814,2,19,9.86,986,3.393,4,12,8.37,837,1.555
10,0,0,150,udp,10ms,1,handel,297,50ms,300,1,20,109,62.82,1.87E+04,18.06,4609,2.48E+04,1.37E+04,4.08E+06,3951,39,152,85.91,2.56E+04,17.91,9204,3.18E+04,1.88E+04,5.61E+06,3877,0,0.03911,0.005565,1.658,0.005615,0.1491,0.4037,0.249,74.21,0.04907,0.2166,0.4818,0.3219,95.92,0.06106,9,40,22.88,6817,5.313,4.095,10.54,6.033,1798,1.369,0.4167,35.15,4.666,1390,5.131,0,103,17.01,5068,19.2,4,27,12.34,3678,4.213,5,15,9.886,2946,1.559
10,0,0,250,udp,10ms,2,handel,495,50ms,500,1,61,125,95.77,4.76E+04,9.334,1.41E+04,2.94E+04,2.05E+04,1.02E+07,2573,57,164,113.2,5.62E+04,17.81,1.14E+04,3.53E+04,2.42E+04,1.20E+07,4046,0,0.03402,0.005909,2.937,0.007699,0.204,0.4993,0.3184,158.3,0.05643,0.3479,0.6021,0.4498,223.6,0.03365,15,46,27.52,1.37E+04,6.114,4.111,10.59,6.188,3075,1.454,0.3333,36.42,4.206,2091,4.72,0,108,23.28,1.16E+04,19.2,5,30,15.25,7581,4.959,7,17,11.57,5750,1.781
10,0,0,500,udp,10ms,3,handel,990,50ms,1000,1,86,158,119.4,1.14E+05,11.26,1.85E+04,3.71E+04,2.66E+04,2.54E+07,3098,77,205,135.9,1.30E+05,21.78,1.60E+04,4.67E+04,3.06E+04,2.93E+07,5268,0,0.0403,0.005981,5.7,0.008326,0.288,0.5987,0.448,423.8,0.06074,0.4543,0.7317,0.5617,533.6,0.04962,20,57,38.69,3.67E+04,6.622,4.267,11.26,7.375,6970,1.543,0.3333,31.72,6.447,6131,4.923,5,130,38.67,3.67E+04,21.45,7,42,22.92,2.17E+04,5.289,10,24,14.68,1.40E+04,2.47
10,0,0,750,udp,10ms,4,handel,1485,50ms,1500,1,85,197,138.9,1.88E+05,17.79,1.90E+04,4.43E+04,3.14E+04,4.27E+07,4151,85,262,157.4,2.16E+05,27.45,1.84E+04,5.94E+04,3.62E+04,4.88E+07,6662,0,0.04607,0.005532,7.235,0.008818,0.2646,0.7932,0.4952,647.3,0.07396,0.4533,0.8523,0.6114,807.1,0.06235,18,68,41.9,5.40E+04,7.487,4.167,12.2,7.774,9935,1.526,0.5,35.48,6.753,8772,4.946,2,170,41.99,5.39E+04,23.91,6,49,24.24,3.22E+04,5.853,10,25,16.63,2.23E+04,2.834
10,0,0,1000,udp,10ms,5,handel,1980,50ms,2000,1,102,205,145.2,2.31E+05,15.9,2.14E+04,4.78E+04,3.40E+04,5.29E+07,4209,79,237,164.7,2.66E+05,26.82,1.64E+04,5.79E+04,3.92E+04,6.16E+07,7065,0,0.04123,0.005709,8.399,0.008615,0.3767,0.7917,0.5438,790.6,0.06102,0.5056,0.8804,0.6484,975.1,0.06092,24,68,45.2,6.54E+04,6.489,4.486,12.55,8.703,1.23E+04,1.37,1.312,29.49,8.329,1.18E+04,4.338,7,148,52.38,7.44E+04,22.43,11,47,26.01,3.90E+04,5.005,11,29,18.21,2.77E+04,3.205
10,0,0,1250,udp,10ms,6,handel,2475,50ms,2500,1,52,267,164.1,3.22E+05,24.55,1.40E+04,7.06E+04,4.07E+04,7.85E+07,8008,27,331,182.5,3.65E+05,30.83,5568,8.77E+04,4.56E+04,8.84E+07,8627,0,0.0543,0.006437,11.9,0.01088,0.3131,1.173,0.6209,1149,0.08979,0.3142,1.321,0.7215,1358,0.09023,24,106,49.71,9.02E+04,8.594,4.895,13.5,9.293,1.70E+04,1.387,1.707,232.4,12.99,2.37E+04,11.69,5,257,67.21,1.23E+05,24.52,11,80,27.65,5.24E+04,6.842,8,32,21.07,4.01E+04,3.549
10,0,0,1500,udp,10ms,7,handel,2970,50ms,3000,1,112,281,184.9,3.82E+05,22.44,2.72E+04,6.64E+04,4.62E+04,9.14E+07,6302,115,345,202.3,4.20E+05,31.83,2.59E+04,9.09E+04,5.10E+04,1.01E+08,8755,0,0.08219,0.006593,12.23,0.01207,0.4502,1.283,0.7078,1301,0.1032,0.5852,1.373,0.811,1544,0.1008,29,102,55.11,9.83E+04,8.916,5.469,14.68,10.08,1.77E+04,1.398,1.575,54.17,14.85,2.65E+04,8.076,6,202,74.53,1.31E+05,25.05,13,73,30.81,5.85E+04,7.379,13,35,23.16,4.45E+04,3.437
10,0,0,2000,udp,10ms,8,handel,3960,50ms,4000,1,139,305,202.7,5.07E+05,19.07,3.65E+04,8.08E+04,5.29E+04,1.29E+08,5410,138,316,220.1,5.63E+05,27.29,3.56E+04,8.22E+04,5.76E+04,1.42E+08,7140,0,0.06709,0.007,15.95,0.01312,0.5316,1.166,0.8354,1881,0.09606,0.6396,1.449,0.9316,2137,0.09527,36,94,61.83,1.37E+05,7.721,6.857,33.85,11.22,2.48E+04,1.46,6.283,74.71,25.01,5.60E+04,8.324,37,214,96.06,2.12E+05,23.77,14,60,33.1,7.71E+04,6.728,17,40,27.73,6.52E+04,3.452

==> csv_evaluation/handel_2000_100period_25fail_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,100ms,0,handel,75,50ms,100,1,17,53,34.01,2551,7.522,3844,1.12E+04,7581,5.69E+05,1465,28,75,50.48,3786,9.453,6580,1.65E+04,1.14E+04,8.57E+05,2222,0,0.01675,0.004453,0.334,0.003848,0.1084,0.4788,0.2829,21.22,0.1037,0.3172,1.095,0.5129,38.47,0.1693,19,48,31.72,2379,6.773,4.079,8.879,5.578,418.3,1.107,0.2105,6.132,1.978,148.3,1.155,2,36,11.92,894,6.627,12,37,20.75,1556,5.838,6,16,10.39,779,2.059
10,0,75,150,udp,100ms,1,handel,223,50ms,300,1,21,90,46.17,9234,11.75,4968,1.88E+04,1.03E+04,2.06E+06,2373,38,113,66.67,1.33E+04,12.72,8668,2.61E+04,1.51E+04,3.01E+06,2871,0,0.02917,0.005301,1.06,0.005567,0.1277,0.467,0.2867,57.33,0.06845,0.3698,0.6524,0.4853,97.06,0.06214,15,61,32.84,6569,8.419,4.167,8.448,5.388,1078,0.842,0.2632,8.103,2.125,425,1.538,2,47,17.2,3440,8.097,6,45,20.93,4185,7.66,6,18,11.23,2247,2.23
10,0,125,250,udp,100ms,2,handel,372,50ms,500,1,22,78,51.36,1.60E+04,14.14,5078,1.82E+04,1.15E+04,3.58E+06,2827,58,99,75.96,2.37E+04,5.619,1.22E+04,2.20E+04,1.74E+04,5.42E+06,1334,0,0.0294,0.005139,1.603,0.005785,0.1482,0.4707,0.2746,85.68,0.04878,0.4086,0.603,0.5035,157.1,0.03952,18,67,33.9,1.06E+04,10.17,4.109,9.158,5.194,1621,0.7536,0.3125,18.58,2.01,627,1.968,1,52,16.85,5256,7.714,8,45,21.13,6591,8.883,7,16,11.04,3445,1.462
10,0,250,500,udp,100ms,3,handel,743,50ms,1000,1,27,107,72.48,4.28E+04,19.27,6474,2.48E+04,1.66E+04,9.79E+06,3884,35,145,97.72,5.78E+04,12.5,6116,3.42E+04,2.28E+04,1.35E+07,2557,0,0.03593,0.006473,3.819,0.005831,0.1839,0.603,0.3935,232.6,0.07423,0.312,0.7368,0.5944,350.7,0.04985,21,96,46.09,2.72E+04,14.77,4.175,11.25,5.879,3469,1.162,0.36,36.68,3.148,1858,3.191,2,97,25.53,1.51E+04,12.31,9,62,29.29,1.73E+04,11.48,9,22,14.56,8603,2.039
10,0,375,750,udp,100ms,4,handel,1114,50ms,1500,1,26,132,79.43,7.09E+04,21.63,6620,3.05E+04,1.87E+04,1.67E+07,4740,25,166,110.4,9.85E+04,16.09,4694,4.07E+04,2.66E+04,2.37E+07,3293,0,0.03843,0.006767,6.029,0.006433,0.2357,0.6648,0.4493,399.9,0.07917,0.273,0.7855,0.6347,565.5,0.0492,24,106,52.04,4.63E+04,16.51,4.127,10.32,6.241,5561,1.305,0.2692,37.48,3.895,3467,2.937,4,83,34.04,3.03E+04,12.12,10,67,33.44,2.98E+04,12.62,9,24,15.41,1.38E+04,2.129
10,0,500,1000,udp,100ms,5,handel,1485,50ms,2000,1,34,153,88.68,9.39E+04,27.38,8413,3.63E+04,2.14E+04,2.26E+07,5877,36,184,121,1.31E+05,21.47,6151,4.39E+04,2.98E+04,3.15E+07,4697,0,0.05197,0.007779,7.911,0.007114,0.2521,0.7796,0.498,498.5,0.09082,0.3123,0.9105,0.6827,698.4,0.06188,26,113,57.57,5.69E+04,17.65,4.301,11.15,6.729,6669,1.665,0.2963,75.32,5.404,5345,5.299,8,140,42.02,4.15E+04,16.37,11,79,37.2,3.81E+04,14.44,11,28,17.9,1.86E+04,2.578

==> csv_evaluation/handel_2000_100timeout_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,10ms,0,handel,75,100ms,100,1,22,41,31.37,2353,4.251,3963,9597,6874,5.16E+05,1143,35,92,55.49,4162,12.56,6885,1.96E+04,1.25E+04,9.36E+05,3065,0,0.02069,0.003885,0.2913,0.004864,0.08828,0.3631,0.2027,15.21,0.05987,0.5808,0.7238,0.6314,47.35,0.02717,8,45,23.17,1738,8.507,4.083,7.278,4.765,357.4,0.5261,0.25,3.611,1.012,75.93,0.6376,3,28,13.92,1044,5.706,4,36,15.21,1141,7.899,4,10,7.613,571,1.479
10,0,75,150,udp,10ms,1,handel,223,100ms,300,1,31,89,58.12,1.22E+04,12.37,7322,2.07E+04,1.30E+04,2.71E+06,2735,67,117,95.5,2.00E+04,11.69,1.43E+04,2.72E+04,2.18E+04,4.56E+06,2736,0,0.02785,0.005988,1.251,0.005819,0.1269,0.3935,0.2733,57.11,0.05704,0.7081,0.8519,0.7631,159.5,0.03931,9,58,31.31,6543,12.02,4.045,7.656,5.177,1082,0.7431,0.2581,8.303,1.832,382.8,1.568,0,62,24.49,5119,13.48,4,48,22.11,4622,11.55,5,11,8.593,1796,1.268
10,0,125,250,udp,10ms,2,handel,372,100ms,500,1,39,134,99.9,2.91E+04,28.35,9176,3.13E+04,2.15E+04,6.25E+06,5835,103,216,148.7,4.33E+04,32.16,2.04E+04,4.82E+04,3.30E+04,9.61E+06,6611,0,0.03998,0.007312,2.128,0.008518,0.1157,0.3972,0.2961,86.17,0.03591,0.8057,0.9287,0.8386,244,0.02419,14,73,36.25,1.06E+04,17.76,4.115,8.385,5.168,1504,0.7843,0.2609,10.61,1.799,523.6,1.667,0,61,29.38,8551,14.98,5,64,26.86,7817,17.93,7,11,8.921,2596,0.7816
10,0,250,500,udp,10ms,3,handel,743,100ms,1000,1,55,215,123.9,8.36E+04,42.67,1.32E+04,4.95E+04,2.76E+04,1.86E+07,9305,94,251,171.8,1.16E+05,23.8,2.26E+04,5.82E+04,3.95E+04,2.67E+07,6030,0,0.0394,0.007722,5.212,0.007958,0.2651,0.6451,0.4547,306.9,0.05061,0.9066,1.091,0.976,658.8,0.03561,17,107,53.35,3.60E+04,22.33,4.126,9.194,5.697,3846,1.06,0.3623,14.29,2.833,1912,2.25,4,126,58.97,3.98E+04,16.95,8,97,42.19,2.85E+04,22.29,8,13,10.25,6920,0.8017
10,0,375,750,udp,10ms,4,handel,1114,100ms,1500,1,55,249,143.5,1.42E+05,43.55,1.31E+04,5.38E+04,3.11E+04,3.06E+07,8621,7,291,205.1,2.02E+05,34.68,1250,6.78E+04,4.65E+04,4.60E+07,6778,0,0.04561,0.008316,8.183,0.008934,0.1983,0.7136,0.4493,442.1,0.07866,0.3644,1.116,1,984.3,0.05594,16,108,51.13,5.01E+04,25.44,4.293,9.625,5.721,5618,0.9994,0.1667,139.6,2.952,2896,6.064,9,301,53.49,5.24E+04,22.45,5,96,39.07,3.84E+04,25.55,7,15,11.23,1.11E+04,1.334
10,0,500,1000,udp,10ms,5,handel,1485,100ms,2000,1,64,371,191.6,1.85E+05,81.8,1.53E+04,9.01E+04,4.17E+04,4.03E+07,1.66E+04,7,382,256.2,2.51E+05,62.34,1652,8.66E+04,5.87E+04,5.69E+07,1.17E+04,0,0.07601,0.01446,13.42,0.01338,0.2656,0.7657,0.5153,473,0.07428,0.3164,1.217,1.065,992.4,0.05245,13,121,57.89,5.29E+04,28.71,4.117,10.8,6.142,5608,1.386,0.2329,124.8,3.802,3456,5.646,10,367,64.94,5.90E+04,28.42,7,108,44.46,4.18E+04,29.81,5,16,12.49,1.18E+04,1.475

==> csv_evaluation/handel_2000_10period_25fail_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,10ms,0,handel,75,50ms,100,1,19,73,39.57,2968,10.27,4446,1.36E+04,8846,6.64E+05,1867,45,116,63.11,4733,11.89,8900,2.71E+04,1.43E+04,1.07E+06,2856,0,0.02139,0.004293,0.322,0.005373,0.105,0.3968,0.2635,19.76,0.08657,0.3171,0.5485,0.4263,31.97,0.0594,18,48,30.17,2263,6.068,4.083,7.667,5.496,412.2,1.078,0.3889,11.17,3.073,230.4,2.379,3,58,15.45,1159,10.65,10,36,19.35,1451,5.221,7,13,9.987,749,1.52
10,0,75,150,udp,10ms,1,handel,223,50ms,300,1,17,96,59.87,1.22E+04,14.7,3951,2.18E+04,1.33E+04,2.72E+06,3140,57,172,97.39,1.99E+04,20.32,1.32E+04,3.71E+04,2.20E+04,4.50E+06,4472,0,0.02526,0.004829,0.9851,0.005801,0.1341,0.4776,0.3067,62.57,0.07218,0.3627,0.6148,0.4844,98.82,0.05557,14,74,35.64,7270,11.57,4.2,8.583,5.457,1113,0.8957,0.3462,10.45,2.691,549,1.73,5,56,25.49,5199,10.59,7,59,24.01,4898,10.9,7,17,10.83,2209,2.006
10,0,125,250,udp,10ms,2,handel,372,50ms,500,1,31,122,81.29,2.47E+04,23.45,7293,2.68E+04,1.78E+04,5.41E+06,4511,73,169,125.5,3.82E+04,16.63,1.66E+04,3.74E+04,2.82E+04,8.58E+06,3398,0,0.03099,0.006194,1.883,0.007143,0.154,0.4493,0.3238,98.43,0.04608,0.422,0.6312,0.5095,154.9,0.03698,20,76,40.18,1.22E+04,13.12,4.174,8.862,5.455,1658,1.029,0.2821,13.61,2.82,857.4,2.292,2,75,30.38,9237,11.93,10,63,28.23,8581,13.99,7,16,11.17,3396,1.79
10,0,250,500,udp,10ms,3,handel,743,50ms,1000,1,36,164,103.5,6.26E+04,36.15,8542,3.68E+04,2.27E+04,1.37E+07,6848,62,202,151.3,9.19E+04,23.31,1.40E+04,4.47E+04,3.45E+04,2.09E+07,4634,0,0.03637,0.006237,3.767,0.007334,0.1632,0.5423,0.3882,234.1,0.06437,0.3325,0.6799,0.5585,337.3,0.04917,20,82,46.01,2.77E+04,14.1,4.177,11.29,5.793,3493,1.151,0.2941,76.42,3.677,2217,4.971,4,183,38.2,2.30E+04,16.62,9,71,32.92,1.99E+04,15.1,7,19,12.19,7362,2.107
10,0,375,750,udp,10ms,4,handel,1114,50ms,1500,1,56,176,113.3,1.12E+05,26.11,1.38E+04,4.43E+04,2.62E+04,2.57E+07,5431,97,248,162.5,1.60E+05,21.48,1.99E+04,6.22E+04,3.89E+04,3.83E+07,5970,0,0.03793,0.006353,6.258,0.007079,0.2621,0.6646,0.4776,470.9,0.06246,0.5024,0.7857,0.638,627.8,0.04937,23,102,55.07,5.42E+04,18.34,4.261,10.5,6.676,6576,1.515,0.4324,21.18,5.811,5724,3.3,10,136,55.73,5.50E+04,16.93,10,86,40.38,3.98E+04,18.26,9,21,13.69,1.35E+04,1.755
10,0,500,1000,udp,10ms,5,handel,1485,50ms,2000,1,68,228,146.2,1.67E+05,41.21,1.73E+04,5.76E+04,3.45E+04,3.92E+07,8249,72,285,199.2,2.27E+05,26.43,1.43E+04,7.19E+04,4.84E+04,5.51E+07,6622,0,0.0434,0.008232,9.368,0.008679,0.3378,0.9086,0.6326,719.3,0.08298,0.4445,0.9305,0.7655,870.4,0.07885,31,158,73.03,8.27E+04,26.94,4.336,12.59,7.192,8127,1.709,1.087,169.3,20.53,2.33E+04,34.71,21,242,68.87,7.78E+04,21.32,8,119,44.72,5.08E+04,23.17,11,39,18.42,2.09E+04,3.71

==> csv_evaluation/handel_2000_200timeout_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,10ms,0,handel,75,200ms,100,1,27,46,35.08,2631,5.007,5240,1.08E+04,7762,5.82E+05,1416,35,109,57.45,4309,16.14,6885,2.56E+04,1.30E+04,9.75E+05,3969,0,0.01771,0.004263,0.3197,0.005219,0.09255,0.3866,0.2375,17.81,0.0653,1.088,1.3,1.207,90.56,0.04141,7,50,26.13,1960,11.74,4.105,6.688,4.808,360.6,0.4683,0.25,2.412,0.8091,60.68,0.5494,3,36,18.09,1357,7.898,3,43,18.65,1399,11.23,4,8,7.147,536,1.009
10,0,75,150,udp,10ms,1,handel,223,200ms,300,1,43,106,77.49,1.61E+04,15.64,8296,2.47E+04,1.75E+04,3.63E+06,3701,80,197,112.2,2.33E+04,31.58,1.70E+04,4.51E+04,2.57E+04,5.35E+06,7458,0,0.06142,0.007242,1.506,0.008578,0.1652,0.532,0.3463,72.03,0.06957,1.403,1.62,1.458,303.4,0.06272,9,71,39.54,8224,16.52,4.154,7.722,5.057,1052,0.6662,0.193,10.55,1.365,283.9,1.297,0,72,33.39,6945,15.37,4,63,30.82,6410,16.24,5,9,8.38,1743,0.9656
10,0,125,250,udp,10ms,2,handel,372,200ms,500,1,59,183,126.9,3.69E+04,35.23,1.37E+04,4.41E+04,2.78E+04,8.10E+06,9069,119,295,179.2,5.22E+04,46.12,2.35E+04,6.77E+04,4.01E+04,1.17E+07,1.04E+04,0,0.06039,0.008759,2.549,0.01052,0.172,0.4877,0.3662,106.6,0.0514,1.507,1.706,1.629,474.1,0.02534,12,86,45.15,1.31E+04,24.31,4.162,7.955,5.158,1501,0.7336,0.1538,7.125,1.512,440.1,1.395,3,89,43.58,1.27E+04,19.02,5,77,35.76,1.04E+04,24.57,7,10,8.883,2585,0.7612
10,0,250,500,udp,10ms,3,handel,743,200ms,1000,1,85,254,155.1,1.02E+05,48.74,2.04E+04,5.93E+04,3.46E+04,2.28E+07,1.07E+04,126,343,211.3,1.39E+05,28.98,3.02E+04,8.20E+04,4.85E+04,3.18E+07,7777,0,0.08385,0.009349,6.124,0.01009,0.3506,0.9826,0.6082,398.4,0.05862,1.716,1.942,1.855,1215,0.03126,19,123,71.17,4.66E+04,30.99,4.102,8.895,5.548,3634,0.942,0.2427,15.7,2.154,1409,1.943,10,159,83.02,5.43E+04,24.42,11,115,60.38,3.96E+04,31.04,7,12,10.04,6577,0.7272
10,0,375,750,udp,10ms,4,handel,1114,200ms,1500,1,88,310,194.7,1.70E+05,63.46,2.13E+04,7.68E+04,4.27E+04,3.74E+07,1.45E+04,119,407,271.9,2.38E+05,53.42,2.25E+04,9.54E+04,6.18E+04,5.40E+07,1.13E+04,0,0.07307,0.01297,11.31,0.01187,0.22,0.9295,0.5268,459.4,0.1131,1.484,2.095,1.91,1661,0.08326,13,145,60.74,5.27E+04,38.91,4.153,10.38,5.478,4765,0.9325,0.1648,113.9,2.412,2093,5.203,10,234,70.18,6.08E+04,26.3,4,133,49.27,4.29E+04,38.67,7,13,10.65,9289,0.9339
10,0,500,1000,udp,10ms,5,handel,1485,200ms,2000,1,110,436,290.3,3.14E+05,91.38,2.69E+04,9.71E+04,6.39E+04,6.72E+07,1.67E+04,153,553,372.9,4.12E+05,106.7,3.59E+04,1.32E+05,8.56E+04,9.21E+07,2.27E+04,0,0.0801,0.01926,19.26,0.01701,0.2877,1.155,0.6019,601.3,0.1596,1.727,2.165,2.034,2075,0.03819,15,156,64.85,6.41E+04,48.59,4.144,10.59,5.861,5797,1.166,0.1759,102.6,3.277,3224,5.796,3,285,75.27,7.45E+04,39.2,5,144,53.09,5.39E+04,49.03,8,14,11,1.13E+04,0.7555

==> csv_evaluation/handel_2000_20period_25fail_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,20ms,0,handel,75,50ms,100,1,18,65,37.97,2848,8.733,4212,1.23E+04,8534,6.40E+05,1598,33,84,59.4,4455,8.713,6549,1.97E+04,1.35E+04,1.01E+06,2198,0,0.0132,0.003933,0.295,0.004489,0.115,0.499,0.272,20.4,0.08975,0.3264,0.6149,0.4427,33.2,0.05896,21,51,31.16,2337,6.838,4.095,7.679,5.441,408.1,1.017,0.4167,8.043,2.705,202.8,1.916,4,54,15.89,1192,9.49,13,40,20.37,1528,5.966,7,14,10.05,754,1.822
10,0,75,150,udp,20ms,1,handel,223,50ms,300,1,21,85,57.81,1.18E+04,13.07,4907,1.92E+04,1.29E+04,2.62E+06,2590,55,126,89.58,1.83E+04,16.38,1.20E+04,2.81E+04,2.03E+04,4.13E+06,3806,0,0.03002,0.005881,1.2,0.00542,0.1336,0.4667,0.3127,63.79,0.07309,0.3784,0.6205,0.5031,102.6,0.0566,16,80,37,7549,11.77,4.074,7.946,5.374,1096,0.8879,0.3,9.636,2.616,533.7,1.622,7,52,24.9,5079,9.332,7,66,24.89,5077,11.23,6,17,11.32,2310,2.109
10,0,125,250,udp,20ms,2,handel,372,50ms,500,1,27,103,68.8,2.11E+04,19.64,6355,2.20E+04,1.52E+04,4.66E+06,3822,64,134,105.6,3.24E+04,11.75,1.45E+04,2.98E+04,2.38E+04,7.32E+06,2477,0,0.02667,0.006243,1.917,0.005913,0.1331,0.4311,0.3087,94.76,0.0515,0.4024,0.619,0.5083,156.1,0.0435,21,73,37.75,1.16E+04,11.22,4.13,9.32,5.535,1699,1.078,0.2857,13.44,2.531,777,2.2,2,63,25.77,7910,10.84,9,63,25.87,7942,11.94,7,17,11.15,3422,1.792
10,0,250,500,udp,20ms,3,handel,743,50ms,1000,1,40,140,91.95,6.05E+04,25.8,9577,3.32E+04,2.07E+04,1.36E+07,5119,82,179,132.2,8.70E+04,14.03,1.96E+04,4.20E+04,3.07E+04,2.02E+07,3370,0,0.03562,0.006468,4.256,0.006844,0.2248,0.6025,0.4074,268.1,0.06162,0.481,0.7321,0.593,390.2,0.04712,23,102,48.24,3.17E+04,16.14,4.17,10.09,6.157,4051,1.386,0.4182,18.82,3.89,2560,2.883,5,103,41.17,2.71E+04,15.29,9,85,34.25,2.25E+04,16.75,8,18,13.04,8578,1.836
10,0,375,750,udp,20ms,4,handel,1114,50ms,1500,1,50,155,100.2,1.04E+05,22.17,1.21E+04,3.97E+04,2.35E+04,2.44E+07,4863,97,219,143.5,1.49E+05,16.91,2.20E+04,5.48E+04,3.46E+04,3.60E+07,5147,0,0.03709,0.007431,7.728,0.006789,0.2872,0.6158,0.4569,474.8,0.06109,0.4965,0.7948,0.6408,666.4,0.05024,27,99,53.05,5.51E+04,17.49,4.174,10.29,6.716,6978,1.57,0.3333,24.54,5.813,6028,3.89,10,111,50.55,5.25E+04,15.75,13,83,38.42,4.00E+04,17.58,9,23,13.63,1.42E+04,1.569
10,0,500,1000,udp,20ms,5,handel,1485,50ms,2000,1,45,176,112.6,1.39E+05,33.6,1.09E+04,4.33E+04,2.60E+04,3.16E+07,6855,96,217,157.6,1.97E+05,17.42,2.36E+04,5.45E+04,3.80E+04,4.71E+07,4405,0,0.03846,0.007774,9.243,0.007706,0.2933,0.6896,0.4777,558.4,0.07365,0.5108,0.8138,0.6571,785.9,0.05829,20,116,55.05,6.35E+04,19.11,4.273,10.31,6.618,7578,1.527,0.3571,39.78,4.622,5357,3.452,2,130,51.08,5.89E+04,17.92,7,95,39.81,4.73E+04,19.2,8,22,13.98,1.68E+04,1.861

==> csv_evaluation/handel_2000_50period_25fail_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,50ms,0,handel,75,50ms,100,1,18,57,33.88,2541,6.83,4078,1.08E+04,7657,5.74E+05,1319,31,76,52.55,3941,8.623,5811,1.78E+04,1.20E+04,8.99E+05,2160,0,0.01673,0.00403,0.3022,0.00434,0.1025,0.5064,0.2703,20.27,0.09661,0.3146,0.6868,0.4563,34.22,0.07309,21,49,31.07,2330,7.049,4,9.087,5.309,398.1,1.044,0.3448,10.88,2.402,180.1,2.018,4,41,12.83,962,7.491,9,37,20.47,1535,6.285,7,13,9.947,746,1.659
10,0,75,150,udp,50ms,1,handel,223,50ms,300,1,18,88,51.52,1.03E+04,13.51,4254,1.86E+04,1.14E+04,2.27E+06,2610,43,120,75.36,1.50E+04,13.76,9781,2.70E+04,1.70E+04,3.38E+06,3207,0,0.02463,0.005341,1.063,0.00529,0.1181,0.4768,0.3104,61.78,0.07712,0.3631,0.6654,0.5037,100.2,0.06471,12,76,35.76,7117,10.12,4.062,8.775,5.477,1090,0.8397,0.3158,12.9,2.122,422.3,1.504,1,53,21.67,4312,9.618,6,62,23.84,4745,9.377,6,18,11.22,2232,1.977
10,0,125,250,udp,50ms,2,handel,372,50ms,500,1,25,85,58.02,1.75E+04,15.59,5891,1.84E+04,1.30E+04,3.92E+06,3080,62,110,85.99,2.60E+04,6.03,1.40E+04,2.32E+04,1.96E+04,5.93E+06,1289,0,0.02471,0.00537,1.622,0.005481,0.1456,0.437,0.2971,89.71,0.05702,0.4098,0.6308,0.512,154.6,0.04199,21,62,36.13,1.09E+04,9.298,4.115,9,5.489,1658,1.001,0.25,12.64,2.368,715.2,2.116,0,65,22.37,6757,11.82,8,49,24.18,7303,9.898,8,16,11.26,3402,1.6
10,0,250,500,udp,50ms,3,handel,743,50ms,1000,1,32,118,75.03,4.70E+04,19.09,7785,2.63E+04,1.72E+04,1.08E+07,3868,82,170,108.5,6.81E+04,13.31,1.83E+04,3.28E+04,2.54E+04,1.59E+07,2434,0,0.04461,0.006843,4.291,0.006683,0.2111,0.5674,0.3991,250.3,0.06667,0.4873,0.7351,0.6036,378.5,0.04834,21,88,47.75,2.99E+04,14.63,4.158,9.162,6.019,3774,1.253,0.3226,13.19,3.391,2126,2.555,7,77,36.67,2.30E+04,11.93,9,71,33.53,2.10E+04,14.19,9,20,13.15,8244,1.869
10,0,375,750,udp,50ms,4,handel,1114,50ms,1500,1,30,126,77.63,7.44E+04,21.51,7248,2.93E+04,1.78E+04,1.70E+07,4377,72,149,112.3,1.07E+05,10.1,1.57E+04,3.52E+04,2.68E+04,2.56E+07,2791,0,0.04094,0.007193,6.863,0.006806,0.155,0.6603,0.3928,375.1,0.07046,0.3931,0.7376,0.5927,566,0.05436,20,119,47.89,4.57E+04,19.66,4.333,10.32,5.777,5517,1.112,0.2826,47,3.744,3572,3.638,4,126,31.54,3.01E+04,14.52,7,65,29.97,2.87E+04,13.6,9,18,13.04,1.25E+04,1.814
10,0,500,1000,udp,50ms,5,handel,1485,50ms,2000,1,38,160,90.63,1.05E+05,23.48,9575,3.63E+04,2.15E+04,2.46E+07,4935,68,183,124.9,1.47E+05,9.958,1.44E+04,4.13E+04,3.08E+04,3.59E+07,2680,0,0.0342,0.007442,7.837,0.006337,0.276,0.7299,0.488,514.3,0.08124,0.4537,0.8857,0.675,730.4,0.06332,28,122,56.75,5.65E+04,19.59,4.233,10.37,6.7,6633,1.529,0.3243,42.44,4.47,4568,3.301,6,113,46.35,4.66E+04,16.16,13,90,39.16,4.30E+04,16.4,10,22,14.4,1.58E+04,1.771

==> csv_evaluation/handel_2000_50timeout_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,50,udp,10ms,0,handel,75,50ms,100,1,22,74,39.69,2977,9.772,4947,1.38E+04,8851,6.64E+05,1839,44,103,63.69,4777,11.57,8900,2.41E+04,1.44E+04,1.08E+06,2850,0,0.01727,0.005022,0.3767,0.005399,0.1169,0.3907,0.2599,19.49,0.08066,0.326,0.5431,0.4272,32.04,0.05477,16,48,30.44,2283,7.155,4.188,8,5.391,404.4,0.9701,0.3667,9.792,3.168,237.6,2.252,4,57,16.48,1236,9.804,8,36,19.56,1467,6.185,7,15,10.05,754,1.8
10,0,75,150,udp,10ms,1,handel,223,50ms,300,1,26,97,62.81,1.26E+04,14.46,6148,2.24E+04,1.40E+04,2.80E+06,3025,66,161,100.9,2.02E+04,20.67,1.49E+04,3.57E+04,2.29E+04,4.57E+06,4543,0,0.02846,0.005723,1.145,0.005801,0.1426,0.4656,0.32,64.01,0.07309,0.3732,0.6263,0.5015,100.3,0.05391,15,76,38.34,7669,12.91,4.062,8.038,5.477,1095,1.001,0.3529,8.344,2.678,535.7,1.598,1,65,28.11,5621,10.93,7,62,26.38,5276,12.37,7,17,11.19,2238,2.065
10,0,125,250,udp,10ms,2,handel,372,50ms,500,1,33,122,81.12,2.40E+04,24.14,7699,2.76E+04,1.77E+04,5.25E+06,4601,79,175,124.9,3.70E+04,16.51,1.78E+04,4.20E+04,2.81E+04,8.30E+06,3345,0,0.0375,0.006065,1.795,0.006916,0.1041,0.4481,0.3236,95.78,0.04889,0.4153,0.6284,0.5088,150.6,0.04216,17,72,39.89,1.18E+04,12.5,4.133,8.586,5.573,1650,1.062,0.3478,16.55,2.838,840,2.491,2,84,30.62,9063,13.25,9,59,27.91,8260,13.24,7,15,11.14,3296,1.708
10,0,250,500,udp,10ms,3,handel,743,50ms,1000,1,46,155,104.6,6.26E+04,28.36,1.11E+04,3.53E+04,2.36E+04,1.41E+07,5673,87,221,149.4,8.92E+04,16.92,2.09E+04,5.52E+04,3.48E+04,2.08E+07,4663,0,0.04384,0.007577,4.508,0.007411,0.2522,0.5664,0.4279,253.8,0.05261,0.4709,0.7458,0.5971,355.9,0.04574,23,107,51.62,3.06E+04,18.88,4.232,10.37,6.065,3584,1.236,0.52,14.92,4.465,2648,2.624,12,107,52.65,3.11E+04,15.55,10,89,38.08,2.26E+04,18.67,9,18,12.56,7472,1.578
10,0,375,750,udp,10ms,4,handel,1114,50ms,1500,1,57,168,112.9,1.13E+05,25.07,1.40E+04,4.29E+04,2.61E+04,2.61E+07,5207,98,260,162,1.62E+05,23.4,2.22E+04,6.54E+04,3.88E+04,3.87E+07,6492,0,0.03447,0.006651,6.631,0.00703,0.2567,0.6516,0.4789,477.4,0.05883,0.5093,0.7917,0.6387,636.8,0.04882,24,102,55.72,5.56E+04,18.68,4.266,10.06,6.611,6591,1.445,0.3662,22.29,5.865,5847,3.511,6,132,56.3,5.61E+04,17.27,9,86,41.04,4.09E+04,18.64,10,20,13.69,1.37E+04,1.628
10,0,500,1000,udp,10ms,5,handel,1485,50ms,2000,1,56,193,124.6,1.22E+05,30.66,1.39E+04,4.68E+04,2.92E+04,2.79E+07,6453,95,290,170.9,1.68E+05,22.05,2.34E+04,7.68E+04,4.17E+04,4.03E+07,6408,0,0.03979,0.007238,6.797,0.008069,0.2894,0.7506,0.5259,488,0.06705,0.5371,0.8688,0.6791,640.4,0.0569,30,121,58.94,5.46E+04,20.75,4.308,10.7,7.043,6473,1.631,0.6,31.25,7.441,6853,4.446,20,150,68.37,6.24E+04,18.71,14,107,43.57,4.15E+04,20.78,10,22,14.12,1.35E+04,1.603

==> csv_evaluation/handel_2000_failing.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,20,1000,udp,10ms,0,handel,1010,50ms,2000,1,5,173,124.3,1.22E+05,16.8,1562,4.06E+04,2.87E+04,2.74E+07,4230,1,212,150.6,1.52E+05,23.71,236,5.02E+04,3.59E+04,3.51E+07,6165,0,0.06013,0.005778,5.166,0.009047,0.06965,0.6234,0.4835,433.7,0.05453,0.06981,0.7187,0.59,543.4,0.04682,4,78,41.82,3.68E+04,6.928,4.4,11.4,7.959,6884,1.417,0.52,212.5,7.63,6738,9.81,4,121,44.14,3.83E+04,20.81,1,63,24.38,2.24E+04,5.907,2,27,16.51,1.52E+04,2.74
10,0,250,1000,udp,10ms,1,handel,1010,50ms,2000,1,48,163,111.8,1.59E+05,22.72,1.19E+04,3.86E+04,2.62E+04,3.71E+07,5268,7,218,151.7,2.19E+05,23.69,1652,5.50E+04,3.67E+04,5.19E+07,6142,0,0.07871,0.005309,7.066,0.008671,0.1753,0.6574,0.486,645.9,0.06541,0.1754,0.7618,0.5973,813.5,0.04614,23,85,47.33,6.19E+04,10.08,4.382,12.1,7.993,1.05E+04,1.686,0.7,115.9,9.233,1.23E+04,7.225,10,182,46.7,6.10E+04,17.28,11,64,27.92,3.86E+04,9.929,9,27,18.35,2.54E+04,2.67
10,0,500,1000,udp,10ms,0,handel,1010,50ms,2000,1,42,156,101.4,1.08E+05,26.48,1.05E+04,3.68E+04,2.35E+04,2.47E+07,5623,86,237,153.2,1.68E+05,23.29,1.93E+04,6.08E+04,3.74E+04,3.92E+07,6436,0,0.08001,0.004882,4.75,0.008845,0.2354,0.6462,0.452,432.5,0.06467,0.4804,0.7615,0.5921,595.7,0.0387,23,105,51.6,4.88E+04,14.74,4.182,11.78,6.914,6486,1.748,0.6286,30.64,6.422,6204,4.606,8,123,42.97,4.04E+04,13.68,10,79,33.36,3.31E+04,13.98,9,29,17.09,1.70E+04,2.907
10,0,750,1000,udp,10ms,3,handel,1010,50ms,2000,1,25,153,95.47,1.16E+05,24.73,6718,3.69E+04,2.27E+04,2.73E+07,5443,3,289,152.7,1.87E+05,26.84,708,7.69E+04,3.78E+04,4.60E+07,7265,0,0.07036,0.004733,5.595,0.008227,0.1113,0.7677,0.4663,544.7,0.07921,0.1114,0.8924,0.6104,722.2,0.04872,19,92,51.24,5.91E+04,13.62,4.219,20.85,7.498,8623,2.212,0.4909,83.21,10.91,1.25E+04,8.487,9,123,43.49,4.98E+04,14.21,7,76,30.47,3.64E+04,12.42,8,31,19.62,2.37E+04,3.268
10,0,990,1000,udp,10ms,4,handel,1010,50ms,2000,1,34,554,124,1.24E+05,89.79,9454,1.65E+05,3.24E+04,3.24E+07,2.79E+04,15,9448,620.1,6.23E+05,1575,3540,2.81E+06,1.82E+05,1.82E+08,4.82E+05,0,0.8216,0.01821,18,0.06368,0.1974,3.896,0.7649,760.3,0.5406,0.1977,45.43,3.625,3596,9.852,28,433,97.27,9.62E+04,61.31,4.315,22.29,7.661,7584,2.973,0.3415,123.6,22.03,2.18E+04,18,16,392,87.8,8.67E+04,73.99,13,203,61.8,6.14E+04,42.4,14,116,32.83,3.27E+04,16.23

==> csv_evaluation/handel_4000_failing.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,40,2000,udp,50ms,2,handel,2000,50ms,4000,1,7,150,109.8,2.57E+05,12.88,2164,3.88E+04,2.55E+04,5.98E+07,3629,1,196,128.6,3.12E+05,14.87,236,4.72E+04,3.19E+04,7.48E+07,4922,0,0.04973,0.008896,19.49,0.00723,0.1097,0.6833,0.4449,959.6,0.08816,0.1098,0.8089,0.6173,1358,0.06213,8,84,36.97,7.82E+04,8.536,4.406,14.06,7.57,1.59E+04,1.552,0.2778,171.6,6.558,1.40E+04,8.115,1,154,48.73,1.03E+05,24.83,4,57,22.36,4.96E+04,7.463,3,21,12.9,2.92E+04,1.836
10,0,1000,2000,udp,50ms,2,handel,2000,50ms,4000,1,15,143,92.27,1.12E+05,26.38,4133,3.57E+04,2.24E+04,2.58E+07,5829,1,216,132.9,1.64E+05,15.45,236,5.24E+04,3.47E+04,4.22E+07,5055,0,0.04643,0.008948,8.93,0.00739,0.1465,0.752,0.4727,461.9,0.08915,0.1503,0.9486,0.6526,672.9,0.06414,10,102,52.4,5.00E+04,17.02,4.25,13.48,6.937,6798,1.716,0.3115,214.6,6.008,5761,14.46,6,197,47.68,4.41E+04,19.77,5,81,35.98,3.86E+04,16.08,4,21,14.91,1.59E+04,1.889
10,0,1960,2000,udp,50ms,2,handel,2000,50ms,4000,1,25,139,70.65,1.19E+05,11.37,7772,3.54E+04,1.94E+04,3.23E+07,3168,7,214,148.4,2.52E+05,14.96,1652,5.98E+04,4.14E+04,6.97E+07,4390,0,0.0524,0.007951,12.97,0.007866,0.1668,0.8669,0.5011,820.2,0.07267,0.1717,1.036,0.7511,1239,0.0861,27,128,85.24,1.39E+05,13.23,4.318,11.14,5.32,8586,0.819,0.254,79.26,2.41,3894,4.104,26,100,49.49,8.02E+04,9.435,14,107,65.07,1.08E+05,12.08,11,29,18.64,3.11E+04,2.771


==> csv_evaluation/handel_4000_real.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev,sigs_sigCheckedCt_min,sigs_sigCheckedCt_max,sigs_sigCheckedCt_avg,sigs_sigCheckedCt_sum,sigs_sigCheckedCt_dev,sigs_sigCheckingTime_min,sigs_sigCheckingTime_max,sigs_sigCheckingTime_avg,sigs_sigCheckingTime_sum,sigs_sigCheckingTime_dev,sigs_sigQueueSize_min,sigs_sigQueueSize_max,sigs_sigQueueSize_avg,sigs_sigQueueSize_sum,sigs_sigQueueSize_dev,sigs_sigSuppressed_min,sigs_sigSuppressed_max,sigs_sigSuppressed_avg,sigs_sigSuppressed_sum,sigs_sigSuppressed_dev,store_replaceTrial_min,store_replaceTrial_max,store_replaceTrial_avg,store_replaceTrial_sum,store_replaceTrial_dev,store_successReplace_min,store_successReplace_max,store_successReplace_avg,store_successReplace_sum,store_successReplace_dev
10,0,25,100,udp,50ms,0,handel,66,50ms,100,1,8,43,27.72,2079,8.556,1672,9429,5858,4.39E+05,1772,15,71,48.08,3606,9.526,3242,1.51E+04,1.05E+04,7.84E+05,2057,0,0.01752,0.003791,0.2843,0.004527,0.03397,0.1424,0.07938,5.954,0.02152,0.1318,0.3971,0.3107,23.3,0.06631,6,28,14.29,1072,4.023,4.071,5.176,4.831,362.3,0.2713,0.3333,7.643,1.322,99.14,1.39,0,30,3.413,256,5.716,2,19,6.693,502,2.968,4,11,7.387,554,1.413
10,0,75,300,udp,50ms,1,handel,198,50ms,300,1,35,89,54.07,1.03E+04,11.14,7700,2.06E+04,1.16E+04,2.21E+06,2662,42,104,74.55,1.42E+04,13.25,9210,2.32E+04,1.62E+04,3.08E+06,2851,0,0.03079,0.004331,0.8229,0.004856,0.04965,0.2017,0.1159,22.03,0.02865,0.3559,0.5039,0.421,80,0.03437,8,40,20.41,3878,5.525,4.182,5.389,4.841,919.8,0.2094,0.25,13.36,1.639,311.3,1.761,0,58,12.57,2388,8.644,2,27,10.25,1948,4.448,5,13,9.742,1851,1.578
10,0,125,500,udp,50ms,2,handel,330,50ms,500,1,4,99,69.93,2.55E+04,14.68,907,2.28E+04,1.49E+04,5.44E+06,3161,3,125,84.28,3.08E+04,17.32,708,2.72E+04,1.83E+04,6.70E+06,3757,0,0.03228,0.004148,1.514,0.004884,0.03107,0.1931,0.1194,43.58,0.02327,0.11,0.5012,0.4213,153.8,0.0565,7,35,20.47,7472,4.379,4.174,5.444,4.95,1807,0.238,0.3478,92.2,2.471,901.7,5.161,0,104,12.25,4471,11.57,2,23,10.41,3798,3.451,3,14,9.751,3559,1.46
10,0,250,1000,udp,50ms,3,handel,660,50ms,1000,1,11,118,87.76,5.96E+04,11.74,2572,2.71E+04,1.88E+04,1.27E+07,2770,75,146,106.8,7.23E+04,11.62,1.47E+04,3.36E+04,2.36E+04,1.60E+07,2858,0,0.02711,0.005206,3.493,0.005306,0.07396,0.2892,0.1527,102.9,0.03583,0.4255,0.5979,0.5032,340.2,0.03566,13,52,25.9,1.74E+04,6.829,4.158,5.423,4.904,3271,0.2227,0.2632,17.28,1.778,1187,1.669,0,78,19.01,1.28E+04,11.06,4,35,13.23,8919,5.825,4,19,11.8,7966,1.93
10,0,375,1500,udp,50ms,4,handel,990,50ms,1500,1,30,139,98.05,6.48E+04,13.93,7637,3.12E+04,2.13E+04,1.40E+07,3071,77,193,119.2,8.20E+04,19.24,1.61E+04,4.44E+04,2.70E+04,1.79E+07,4794,0,0.03591,0.004485,2.911,0.005169,0.06666,0.4528,0.1944,122.9,0.0475,0.414,0.7268,0.55,352,0.04049,10,63,32.69,2.00E+04,8.579,4.242,12.97,5.031,3074,0.377,0.225,27,1.335,817.1,1.591,0,107,19.88,1.22E+04,14.02,4,49,18.5,1.17E+04,8.071,5,24,13.2,8499,2.876
10,0,500,2000,udp,50ms,5,handel,1320,50ms,2000,1,23,143,104.5,1.22E+05,12.86,5801,3.05E+04,2.30E+04,2.69E+07,2893,15,187,126.4,1.52E+05,18.82,3540,4.45E+04,2.92E+04,3.44E+07,4866,0,0.03704,0.004672,5.219,0.005316,0.08852,0.349,0.2173,239.3,0.04412,0.1507,0.7617,0.548,624.8,0.04405,16,61,36.68,4.00E+04,8.135,4.208,5.483,5.041,5479,0.1933,0.2424,133,1.404,1531,4.125,0,144,21.32,2.30E+04,14.13,5,46,21.25,2.44E+04,7.867,7,24,14.76,1.70E+04,2.813
10,0,750,2000,udp,50ms,6,handel,1980,50ms,3000,1,26,179,99.54,1.70E+05,33.34,7621,4.31E+04,2.40E+04,4.08E+07,7516,15,228,141.6,2.48E+05,25.67,2602,5.85E+04,3.63E+04,6.19E+07,6872,0,0.04974,0.007015,11.31,0.006683,0.1906,0.8446,0.4264,689.5,0.1004,0.1919,0.9971,0.6345,1046,0.0682,31,125,62.64,1.00E+05,14.05,4.102,12.61,6.079,9733,1.835,0.2712,116.7,3.757,6031,5.021,7,136,40.8,6.50E+04,14.47,16,98,41.5,6.80E+04,13.14,11,34,19.52,3.19E+04,3.52
10,0,1000,2000,udp,50ms,7,handel,2640,50ms,4000,1,44,176,108.3,1.72E+05,32.5,1.14E+04,4.39E+04,2.72E+04,4.22E+07,7484,106,230,151.9,2.47E+05,21.09,2.26E+04,6.03E+04,4.04E+04,6.29E+07,5517,0,0.05406,0.009185,13.43,0.007923,0.3259,0.9119,0.5605,804.4,0.0939,0.5734,1.059,0.7123,1040,0.06646,29,130,61.23,8.70E+04,17.74,4.397,12.65,7.733,1.06E+04,2.102,0.4146,64.24,7.835,1.13E+04,5.717,11,135,46.96,6.59E+04,17.48,12,99,36.98,5.54E+04,14.37,13,38,21.68,3.23E+04,4.251

==> csv_evaluation/libp2p_2000_51thr_agg1.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev
10,0,0,50,udp,10ms,0,p2p/libp2p,51,50ms,100,1,0,0,0,0,0,1.07E+04,1.48E+04,1.24E+04,1.24E+06,1047,0,0,0,0,0,231,1.20E+05,1.30E+04,1.30E+06,2.06E+04,0,0.01287,0.002485,0.2485,0.003601,0.01055,0.06465,0.03495,3.495,0.01506,0.3015,0.6447,0.4865,48.65,0.07735
10,0,0,150,udp,10ms,1,p2p/libp2p,153,50ms,300,1,0,0,0,0,0,3.67E+04,6.80E+04,5.40E+04,1.53E+07,6991,0,0,0,0,0,462,4.91E+05,5.49E+04,1.55E+07,7.72E+04,0,0.1121,0.01015,2.874,0.0127,0.02576,0.2068,0.09345,26.45,0.04436,0.5233,1.584,0.9517,269.3,0.2979
10,0,0,250,udp,10ms,2,p2p/libp2p,255,50ms,500,1,0,0,0,0,0,6.48E+04,1.92E+05,1.10E+05,5.50E+07,2.86E+04,0,0,0,0,0,470,8.72E+05,1.12E+05,5.56E+07,1.31E+05,0,0.267,0.02736,13.62,0.03339,0.04589,0.5372,0.1845,91.9,0.1168,0.5464,2.893,1.384,689.4,0.6711
10,0,0,500,udp,10ms,3,p2p/libp2p,510,50ms,1000,1,0,0,0,0,0,8192,6.48E+05,3.69E+05,3.69E+08,1.05E+05,0,0,0,0,0,235,3.13E+06,3.72E+05,3.72E+08,4.52E+05,0,0.761,0.08707,87.07,0.08885,0.1323,1.684,0.5095,509.5,0.3116,0.2939,5.549,2.75,2750,1.232
10,0,0,750,udp,10ms,4,p2p/libp2p,765,50ms,1500,1,0,0,0,0,0,8192,1.17E+06,6.90E+05,8.22E+08,1.63E+05,0,0,0,0,0,236,6.81E+06,6.94E+05,8.26E+08,1.03E+06,0,0.9027,0.1284,152.8,0.1125,0.2492,2.252,0.7327,871.9,0.3818,0.2847,6.688,3.357,3995,1.235
10,0,0,1000,udp,10ms,5,p2p/libp2p,1020,50ms,2000,1,0,0,0,0,0,4.62E+05,2.55E+06,1.76E+06,2.49E+09,3.41E+05,0,0,0,0,0,705,1.80E+07,1.76E+06,2.49E+09,2.59E+06,0.00546,1.348,0.2984,423.1,0.1697,0.6356,3.752,1.732,2455,0.5143,1.232,9.049,5.484,7777,1.36

==> csv_evaluation/n2_4000_51thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev
10,0,0,50,udp,10ms,0,p2p/udp,51,50ms,100,1,33,100,59.11,5911,13.38,5521,1.67E+04,9889,9.89E+05,2239,100,100,100,1.00E+04,0,1.65E+04,1.68E+04,1.67E+04,1.67E+06,53.6,0,0.02326,0.008637,0.8637,0.004363,0.004273,0.05741,0.02523,2.523,0.01101,0.02887,0.1278,0.09661,9.661,0.02312
10,0,0,150,udp,10ms,1,p2p/udp,153,50ms,300,1,120,297,171.3,4.11E+04,34.32,2.02E+04,5.00E+04,2.88E+04,6.92E+06,5780,300,300,300,7.20E+04,0,4.78E+04,5.07E+04,5.05E+04,1.21E+07,283.6,0.005255,0.04458,0.02337,5.609,0.007514,0.02236,0.0918,0.05075,12.18,0.01661,0.05182,0.1589,0.1108,26.59,0.02031
10,0,0,250,udp,10ms,2,p2p/udp,255,50ms,500,1,0,493,282.1,8.80E+04,50.21,0,8.31E+04,4.76E+04,1.48E+07,8468,500,1000,504.8,1.58E+05,48.87,3.04E+04,1.69E+05,8.49E+04,2.65E+07,9014,0.00774,0.06424,0.03099,9.67,0.01101,0.02362,0.1552,0.0766,23.9,0.02361,0.03891,0.5775,0.1321,41.23,0.05017
10,0,0,500,udp,10ms,3,p2p/udp,510,50ms,1000,1,0,845,560.6,2.83E+05,84.02,0,1.43E+05,9.47E+04,4.77E+07,1.43E+04,1000,2000,1048,5.28E+05,213.2,3.82E+04,3.38E+05,1.75E+05,8.84E+07,3.63E+04,0.01035,0.1345,0.05607,28.26,0.01629,0.0165,0.2737,0.1408,70.98,0.03713,0.03475,0.8975,0.2164,109.1,0.1038
10,0,0,750,udp,10ms,4,p2p/udp,765,50ms,1500,1,0,1604,809.2,4.13E+05,100.1,0,2.71E+05,1.37E+05,6.97E+07,1.69E+04,1500,4500,1718,8.76E+05,537.1,4.16E+04,7.61E+05,2.84E+05,1.45E+08,8.48E+04,0.02287,0.221,0.08072,41.17,0.0298,0.03248,0.4444,0.2,102,0.05421,0.05583,1.39,0.3196,163,0.1522
10,0,0,1000,udp,10ms,5,p2p/udp,1020,50ms,2000,1,0,2274,1074,5.50E+05,132.5,0,3.84E+05,1.82E+05,9.29E+07,2.24E+04,2000,8000,2422,1.24E+06,890.1,1.08E+05,1.35E+06,4.01E+05,2.05E+08,1.40E+05,0.0287,0.3812,0.1128,57.75,0.04274,0.0458,0.7932,0.2683,137.4,0.07699,0.07508,1.853,0.4222,216.1,0.1794
10,0,0,1250,udp,10ms,6,p2p/udp,1275,50ms,2500,1,111,1830,1350,6.80E+05,200.4,1.88E+04,3.09E+05,2.28E+05,1.15E+08,3.39E+04,2500,5000,3244,1.64E+06,1144,7.64E+04,8.45E+05,5.27E+05,2.66E+08,1.81E+05,0.02512,0.3116,0.1454,73.28,0.05258,0.05483,0.5666,0.3399,171.3,0.09598,0.09165,0.932,0.5115,257.8,0.1658
10,0,0,1500,udp,10ms,7,p2p/udp,1530,50ms,3000,1,0,2547,1651,8.52E+05,247.1,0,4.30E+05,2.79E+05,1.44E+08,4.26E+04,3000,6000,4506,2.33E+06,1501,3.96E+04,1.01E+06,6.54E+05,3.38E+08,1.94E+05,0.03079,0.3593,0.1755,90.58,0.05818,0.04968,0.7129,0.4173,215.3,0.1056,0.08087,0.9814,0.6048,312.1,0.1594
10,0,0,2000,udp,10ms,8,p2p/udp,2040,50ms,4000,1,0,3288,2385,2.54E+06,315.7,0,5.56E+05,4.03E+05,4.28E+08,5.34E+04,4000,1.20E+04,8938,9.49E+06,1975,4.39E+04,2.03E+06,1.23E+06,1.31E+09,2.66E+05,0.02354,0.5643,0.3177,338.1,0.08458,0.05251,1.047,0.6715,714.5,0.1398,0.07643,1.54,0.9997,1063,0.2102

==> csv_evaluation/n2_4000_75thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev
10,0,0,50,udp,10ms,0,p2p/udp,75,50ms,100,1,56,100,77.52,7752,7.956,9373,1.67E+04,1.30E+04,1.30E+06,1331,100,100,100,1.00E+04,0,1.65E+04,1.68E+04,1.67E+04,1.67E+06,53.6,0,0.02473,0.01055,1.055,0.006184,0.001453,0.06045,0.02982,2.982,0.01422,0.03792,0.1869,0.127,12.7,0.03536
10,0,0,150,udp,10ms,1,p2p/udp,225,50ms,300,1,183,393,238.5,5.72E+04,28.01,3.08E+04,6.62E+04,4.01E+04,9.63E+06,4719,300,600,307.5,7.38E+04,46.94,5.01E+04,1.01E+05,5.18E+04,1.24E+07,7867,0.006707,0.06566,0.02532,6.076,0.008773,0.02649,0.1322,0.06047,14.51,0.01865,0.06344,0.5632,0.1581,37.94,0.07483
10,0,0,250,udp,10ms,2,p2p/udp,375,50ms,500,1,1,593,390.8,1.18E+05,49.15,0,1.00E+05,6.59E+04,1.99E+07,8345,500,1500,514.9,1.56E+05,94.41,5.27E+04,2.52E+05,8.68E+04,2.62E+07,1.60E+04,0.009396,0.0729,0.03333,10.07,0.01143,0.01763,0.196,0.09349,28.23,0.02519,0.05621,1.055,0.1788,53.99,0.08977
10,0,0,500,udp,10ms,3,p2p/udp,750,50ms,1000,1,243,1387,817.6,4.15E+05,127.2,4.10E+04,2.34E+05,1.38E+05,7.01E+07,2.15E+04,1000,3000,1303,6.62E+05,524.2,9.77E+04,5.07E+05,2.18E+05,1.11E+08,8.57E+04,0.01883,0.192,0.06913,35.12,0.02911,0.04579,0.4058,0.1879,95.43,0.05508,0.1071,1.244,0.3674,186.6,0.2396
10,0,0,750,udp,10ms,4,p2p/udp,1125,50ms,1500,1,167,1969,1318,6.64E+05,258.6,0,3.33E+05,2.23E+05,1.12E+08,4.39E+04,1500,6000,2402,1.21E+06,1183,3.33E+04,1.01E+06,4.01E+05,2.02E+08,1.96E+05,0.004179,0.3052,0.1146,57.74,0.05794,0.0653,0.5902,0.3039,153.2,0.1082,0.06973,1.665,0.576,290.3,0.3515
10,0,0,1000,udp,10ms,5,p2p/udp,1500,50ms,2000,1,0,2544,1805,9.46E+05,335.2,0,4.30E+05,3.05E+05,1.60E+08,5.98E+04,2000,6000,3336,1.75E+06,1355,3.23E+04,1.01E+06,5.53E+05,2.90E+08,2.25E+05,0.002717,0.3498,0.1597,83.7,0.0692,0.04384,0.7695,0.4141,217,0.1339,0.04824,1.309,0.6756,354,0.2785
10,0,0,1250,udp,10ms,6,p2p/udp,1875,50ms,2500,1,0,3531,2365,1.34E+06,495.9,0,5.96E+05,3.99E+05,2.26E+08,8.57E+04,2500,1.00E+04,5150,2.92E+06,1852,3.19E+04,1.69E+06,8.09E+05,4.58E+08,3.23E+05,0.003484,0.516,0.2273,128.6,0.09581,0.05468,1.09,0.5593,316,0.1905,0.05837,1.765,0.8591,486.3,0.322
10,0,0,1500,udp,10ms,7,p2p/udp,2250,50ms,3000,1,0,4260,2979,1.52E+06,637,0,7.20E+05,5.04E+05,2.57E+08,1.08E+05,3000,1.20E+04,7394,3.77E+06,1903,4.46E+04,2.03E+06,1.16E+06,5.90E+08,3.65E+05,0.02952,0.6172,0.3146,160.5,0.1057,0.0769,1.278,0.7346,374.7,0.2255,0.1069,1.871,1.078,549.8,0.3327
10,0,0,2000,udp,10ms,8,p2p/udp,3000,50ms,4000,1,0,5496,4669,4.71E+06,480.8,0,9.29E+05,7.89E+05,7.95E+08,8.12E+04,4000,2.00E+04,1.52E+04,1.53E+07,2424,9.70E+04,3.21E+06,2.24E+06,2.26E+09,3.46E+05,0.02265,0.9498,0.5754,579.4,0.1188,0.06684,1.755,1.238,1248,0.1877,0.08994,3.742,1.835,1850,0.2951

==> csv_evaluation/n2_4000_99thr.csv <==
NodeCount,UnsafeSleepTimeOnSigVerify,failing,nbOfInstances,network,period,run,simulation,threshold,timeout,totalNbOfNodes,updateCount,net_rcvd_min,net_rcvd_max,net_rcvd_avg,net_rcvd_sum,net_rcvd_dev,net_rcvdBytes_min,net_rcvdBytes_max,net_rcvdBytes_avg,net_rcvdBytes_sum,net_rcvdBytes_dev,net_sent_min,net_sent_max,net_sent_avg,net_sent_sum,net_sent_dev,net_sentBytes_min,net_sentBytes_max,net_sentBytes_avg,net_sentBytes_sum,net_sentBytes_dev,sigen_system_min,sigen_system_max,sigen_system_avg,sigen_system_sum,sigen_system_dev,sigen_user_min,sigen_user_max,sigen_user_avg,sigen_user_sum,sigen_user_dev,sigen_wall_min,sigen_wall_max,sigen_wall_avg,sigen_wall_sum,sigen_wall_dev
10,0,0,50,udp,10ms,0,p2p/udp,99,50ms,100,1,79,100,98.12,9812,3.663,1.32E+04,1.67E+04,1.64E+04,1.64E+06,611.4,100,100,100,1.00E+04,0,1.65E+04,1.68E+04,1.67E+04,1.67E+06,53.6,0,0.02874,0.01099,1.099,0.007111,0.008231,0.04938,0.03142,3.142,0.009485,0.08268,0.2031,0.1576,15.76,0.03358
10,0,0,150,udp,10ms,1,p2p/udp,297,50ms,300,1,253,1837,325.7,7.88E+04,123.8,4.27E+04,3.10E+05,5.48E+04,1.33E+07,2.09E+04,300,2700,350.8,8.49E+04,195.2,5.01E+04,4.54E+05,5.91E+04,1.43E+07,3.27E+04,0.003531,0.1425,0.02837,6.867,0.0127,0.03773,0.419,0.07643,18.5,0.03209,0.1085,4.049,0.2496,60.41,0.2992
10,0,0,250,udp,10ms,2,p2p/udp,495,50ms,500,1,0,7777,911.2,2.83E+05,1295,0,1.31E+06,1.54E+05,4.76E+07,2.18E+05,500,1.25E+04,1103,3.42E+05,1786,5.31E+04,2.06E+06,1.85E+05,5.74E+07,2.99E+05,0.005534,0.626,0.06983,21.65,0.1012,0.03454,1.764,0.1934,59.95,0.2677,0.04466,12.05,0.7879,244.3,1.75
10,0,0,500,udp,10ms,3,p2p/udp,990,50ms,1000,1,0,3.52E+04,3015,1.52E+06,3785,0,5.94E+06,5.09E+05,2.57E+08,6.39E+05,1000,4.90E+04,4560,2.30E+06,6173,5.00E+04,8.23E+06,7.63E+05,3.85E+08,1.03E+06,0.01995,2.309,0.2379,119.9,0.306,0.04891,7.083,0.6232,314.1,0.8372,0.06948,24.1,1.98,998.2,3.044
10,0,0,750,udp,10ms,4,p2p/udp,1485,50ms,1500,1,0,4.81E+04,4431,2.24E+06,2861,0,8.12E+06,7.49E+05,3.78E+08,4.83E+05,1500,7.50E+04,7545,3.81E+06,5900,3.52E+04,1.26E+07,1.27E+06,6.39E+08,9.91E+05,0.03521,3.559,0.3729,188.3,0.2824,0.03674,11.05,0.9456,477.5,0.7086,0.1014,37.08,2.299,1161,2.258
10,0,0,1000,udp,10ms,5,p2p/udp,1980,50ms,2000,1,0,1.56E+04,6739,3.43E+06,2801,0,2.64E+06,1.14E+06,5.80E+08,4.72E+05,2000,4.40E+04,1.30E+04,6.62E+06,7214,4.36E+04,7.23E+06,2.17E+06,1.10E+09,1.23E+06,0.03411,1.886,0.6253,318.3,0.3585,0.075,4.272,1.51,768.4,0.784,0.1143,10.61,3.005,1530,1.798
10,0,0,1250,udp,10ms,6,p2p/udp,2475,50ms,2500,1,0,1.81E+04,8764,4.98E+06,2850,0,3.05E+06,1.48E+06,8.41E+08,4.81E+05,2500,4.50E+04,1.79E+04,1.02E+07,8700,5.29E+04,7.61E+06,2.97E+06,1.69E+09,1.47E+06,0.006627,2.33,0.8296,471.2,0.4232,0.06164,4.348,2.019,1147,0.9411,0.06855,8.809,3.386,1923,1.723
10,0,0,1500,udp,10ms,7,p2p/udp,2970,50ms,3000,1,20,1.82E+04,1.13E+04,5.76E+06,2048,0,3.07E+06,1.91E+06,9.73E+08,3.48E+05,3000,4.20E+04,2.32E+04,1.18E+07,8405,4.24E+04,7.10E+06,3.84E+06,1.96E+09,1.45E+06,0.02508,2.063,1.023,522.7,0.4129,0.13,4.52,2.531,1294,0.9334,0.156,6.926,3.722,1902,1.415
10,0,0,2000,udp,10ms,8,p2p/udp,3960,50ms,4000,1,5927,1.99E+04,1.67E+04,1.68E+07,1111,9.76E+05,3.37E+06,2.82E+06,2.85E+09,1.88E+05,1.60E+04,6.00E+04,4.68E+04,4.72E+07,5025,2.39E+06,9.94E+06,7.57E+06,7.65E+09,8.12E+05,0.6009,2.589,1.91,1929,0.3392,1.457,5.033,4.113,4158,0.3869,2.108,9.909,6.098,6165,0.7011

==> csv_simulation/parameters.csv <==
type, node, analyzed, msg, time, info
11, 4096, 0,795, 744, Changing level start time
11, 4096, 25,695, 729, Changing level start time
11, 4096, 50,560, 724, Changing level start time
11, 4096, 75,549, 921, Changing level start time
11, 4096, 100,586, 1175, Changing level start time

21, 4096, 0,524, 792, Changing contacted nodes
21, 4096, 5,536, 726, Changing contacted nodes
21, 4096, 10,560, 724, Changing contacted nodes
21, 4096, 20,664, 723, Changing contacted nodes
21, 4096, 40,810, 723, Changing contacted nodes

31, 4096, 1,7771, 588, Changing period time
31, 4096, 5,1732, 613
31, 4096, 10,950, 642
31, 4096, 15,719, 679
31, 4096, 20,560, 724
31, 4096, 40,357, 882
31, 4096, 80,272, 1134

10, 4096, 0,826, 916, Changing level start time - cities
10, 4096, 25,732, 915, Changing level start time - cities
10, 4096, 50,637, 913, Changing level start time - cities
10, 4096, 75,582, 994, Changing level start time - cities
10, 4096, 100,578, 1220, Changing level start time - cities

20, 4096, 0,599, 997, Changing contacted nodes - cities
20, 4096, 5,609, 923
20, 4096, 10,637, 913
20, 4096, 20,698, 911
20, 4096, 40,850, 909

30, 4096, 1,9868, 632, Changing period time - cities
30, 4096, 5,1952, 696
30, 4096, 10,1074, 781
30, 4096, 15,789, 852
30, 4096, 20,637, 913
30, 4096, 40,406, 1104
30, 4096, 80,289, 1394

101, 4096, 0,669, 1005, Changing level start time DEAD CITIES
101, 4096, 25,593, 1014
101, 4096, 50,530, 1038
101, 4096, 75,462, 1064
101, 4096, 100,456, 1241

201, 4096, 0,516, 1044, Changing contacted nodes DEAD CITIES
201, 4096, 5,511, 1038
201, 4096, 10,530, 1038
201, 4096, 20,539, 1038
201, 4096, 40,579, 1037

301, 4096, 1,7852, 639, Changing period time DEAD CITIES
301, 4096, 5,1713, 737
301, 4096, 10,903, 861
301, 4096, 15,641, 955
301, 4096, 20,530, 1038
301, 4096, 40,328, 1300
301, 4096, 80,224, 1729

111, 4096, 0,633, 827, Changing level start time DEAD AWS
111, 4096, 25,527, 826
111, 4096, 50,462, 827
111, 4096, 75,418, 941
111, 4096, 100,446, 1185

102, 4096, 0,884, 1468, Changing level start time TOR CITIES
102, 4096, 25,808, 1500
102, 4096, 50,734, 1551
102, 4096, 75,666, 1588
102, 4096, 100,596, 1609

202, 4096, 0,728, 1556, Changing contacted nodes TOR CITIES
202, 4096, 5,721, 1552
202, 4096, 10,734, 1551
202, 4096, 20,724, 1551
202, 4096, 40,778, 1551

103, 4096, 1,  21515, 1246, Changing period time TOR CITIES
103, 4096, 5,  2853, 1261
103, 4096, 10,1415, 1377
103, 4096, 15,965, 1471
103, 4096, 20,734, 1551
103, 4096, 40,439, 1825
103, 4096, 80,300, 2282


==> csv_simulation/sim_all.csv <==
node, dead, time, msg
128, 0.0, 442, 190
256, 0.0, 466, 252
512, 0.0, 493, 302
1024, 0.0, 537, 360
2048, 0.0, 560, 437
4096, 0.0, 575, 503
8192, 0.0, 605, 604
16384, 0.0, 626, 692
32768, 0.0, 642, 931
128, 0.01, 482, 187
256, 0.01, 545, 239
512, 0.01, 633, 275
1024, 0.01, 694, 321
2048, 0.01, 768, 377
4096, 0.01, 833, 461
8192, 0.01, 899, 561
16384, 0.01, 965, 676
32768, 0.01, 1032, 769
128, 0.25, 621, 123
256, 0.25, 707, 158
512, 0.25, 784, 197
1024, 0.25, 864, 249
2048, 0.25, 938, 322
4096, 0.25, 1004, 374
8192, 0.25, 1081, 446
16384, 0.25, 1153, 582
32768, 0.25, 1231, 647
128, 0.5, 677, 91
256, 0.5, 756, 114
512, 0.5, 859, 153
1024, 0.5, 950, 190
2048, 0.5, 1046, 237
4096, 0.5, 1139, 292
8192, 0.5, 1231, 331
16384, 0.5, 1314, 400
32768, 0.5, 1403, 496
128, 0.75, 751, 52
256, 0.75, 889, 77
512, 0.75, 1021, 105
1024, 0.75, 1187, 139
2048, 0.75, 1300, 177
4096, 0.75, 1424, 210
8192, 0.75, 1550, 257
16384, 0.75, 1685, 301
32768, 0.75, 1803, 339
128, 0.9, 806, 24
256, 0.9, 1117, 49
512, 0.9, 1340, 66
1024, 0.9, 1649, 100
2048, 0.9, 1861, 110
4096, 0.9, 2104, 154
8192, 0.9, 2318, 186
16384, 0.9, 2541, 249
32768, 0.9, 2748, 265


==> csv_simulation/sim_attack_hidden.csv <==
node, dead, time, msg
128, 0.0, 449, 198
256, 0.0, 478, 259
512, 0.0, 508, 299
1024, 0.0, 558, 385
2048, 0.0, 591, 426
4096, 0.0, 624, 517
8192, 0.0, 654, 586
16384, 0.0, 681, 673

128, 0.01, 481, 187
256, 0.01, 544, 226
512, 0.01, 633, 269
1024, 0.01, 694, 347
2048, 0.01, 768, 379
4096, 0.01, 834, 490
8192, 0.01, 900, 566
16384, 0.01, 966, 666
32768, 0.01, 1033, 786

128, 0.25, 604, 120
256, 0.25, 691, 157
512, 0.25, 773, 199
1024, 0.25, 857, 266
2048, 0.25, 934, 308
4096, 0.25, 1004, 368
8192, 0.25, 1082, 487
16384, 0.25, 1155, 582
32768, 0.25, 1234, 681

128, 0.5, 641, 82
256, 0.5, 731, 111
512, 0.5, 837, 147
1024, 0.5, 933, 197
2048, 0.5, 1036, 228
4096, 0.5, 1133, 282
8192, 0.5, 1229, 343
16384, 0.5, 1315, 461
32768, 0.5, 1406, 486

128, 0.75, 693, 48
256, 0.75, 834, 71
512, 0.75, 971, 100
1024, 0.75, 1141, 134
2048, 0.75, 1269, 163
4096, 0.75, 1406, 201
8192, 0.75, 1537, 246
16384, 0.75, 1680, 299
32768, 0.75, 1803, 339

128, 0.9, 745, 23
256, 0.9, 1015, 45
512, 0.9, 1224, 60
1024, 0.9, 1547, 90
2048, 0.9, 1762, 105
4096, 0.9, 2023, 154
8192, 0.9, 2261, 188
16384, 0.9, 2499, 251
32768, 0.9, 2730, 303

==> csv_simulation/sim_attack_suicide.csv <==
node, dead, time, msg
128, 0.01, 485, 188
256, 0.01, 550, 259
512, 0.01, 640, 311
1024, 0.01, 707, 384
2048, 0.01, 786, 493
4096, 0.01, 855, 633
8192, 0.01, 925, 796
16384, 0.01, 999, 942
32768, 0.01,1071, 1378
128, 0.25, 705, 263
256, 0.25, 830, 460
512, 0.25, 956, 746
1024, 0.25, 1117, 1105
2048, 0.25, 1258, 1761
4096, 0.25, 1416, 2171
8192, 0.25, 1609, 3267
16384, 0.25, 1788, 4055
32768, 0.25, 2006, 6581
128, 0.5, 848, 305
256, 0.5, 993, 560
512, 0.5, 1247, 1078
1024, 0.5, 1459, 1796
2048, 0.5, 1769, 2513
4096, 0.5, 2075, 3839
8192, 0.5, 2401, 5371
16384, 0.5, 2742, 6941
32768, 0.5, 3125, 8768
128, 0.75, 981, 259
256, 0.75, 1208, 472
512, 0.75, 1613, 1029
1024, 0.75, 2176, 2180
2048, 0.75, 2652, 3591
4096, 0.75, 3203, 5414
8192, 0.75, 3856, 7933
16384, 0.75, 4677, 12177
32768, 0.75, 5584, 15705
128, 0.9, 963, 106
256, 0.9, 1522, 386
512, 0.9, 1948, 786
1024, 0.9, 2804, 1765
2048, 0.9, 3863, 3726
4096, 0.9, 5112, 6448
8192, 0.9, 6355, 10618
16384, 0.9, 7971, 15307
32768, 0.9, 9621, 19741


==> csv_simulation/tor.csv <==
node,tor,time,msg
128, 0.2,1104,315
256, 0.2,1192,397
512, 0.2,1289,553
1024, 0.2,1403,712
2048, 0.2,1514,1138
4096, 0.2,1613,1326
8192, 0.2,1748,1842

128 ,0,591,142
256 ,0,677,182
512 ,0,757,282
1024 ,0,835,349
2048 ,0,922,562
4096 ,0,1016,759
8192 ,0,1114,1012

